Environmental dependence on galaxy-halo connections for satellites using HSC weak lensing

We present the luminosity-halo mass relations of satellite (sLHMRs) galaxies in the SDSS redMaPPer cluster catalogue and the effects of the dense cluster environment on subhalo mass evolution. We use data from the Subaru Hyper Suprime-Cam survey Year-3 catalogue of galaxy shapes to measure the weak lensing signal around these satellites. This signal serves as a probe of the matter distribution around the satellites, thereby providing the masses of their associated subhalos. We bin our satellites based on physical observable quantities such as their luminosity or the host cluster's richness, combined with their cluster-centric radial separations. Our results indicate that although more luminous satellites tend to reside in more massive halos, the sLHMRs depend on the distance of the satellite from the cluster centre. Subhalos near the cluster centre (within $<0.3 h^{-1}Mpc$) are stripped of mass. Consequently, the ratio of subhalo mass to luminosity decreases near the cluster centre. For low luminosity galaxies ($L < 10^{10} h^{-2}L_{\odot}$), the lack of evidence of increasing subhalo masses with luminosity shows the impact of tidal stripping. We also present stellar-to-subhalo mass relations (sSHMRs) for our satellite sample evolving at different cluster-centric separations. Inferred sSHMRs in the outer radial bin appear to match that observed for the field galaxies. We show that the sSHMRs from the mock-redMaPPer run on galaxy catalogues generated by the empirical UniverseMachine galaxy formation model are in good agreement with our observational results. Satellites, when binned based on the host cluster's richness, show very little dependence of the subhalo mass on the richness.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
